Demographic inference in exoplanet chemistry is shaped by retrieval assumptions

Understanding the chemical diversity of exoplanet atmospheres is crucial for linking atmospheric composition to planetary formation history. Atmospheric C/O can provide clues about where and how planets form, particularly through the accretion of gas and solids across disk snowlines. Since planetary migration can change orbital distances and hence equilibrium temperatures ($T_{eq}$), investigating C/O across different planetary populations may provide insights into their formation and evolution. As observational precision improves with the JWST, the limits of standard atmospheric retrieval methods that assume altitude-independent molecular abundances have become apparent. We present atmospheric retrievals for 20 transiting planets with published JWST transmission spectra, including complementary HST spectra for targets where such data are available, spanning gas giants, warm Neptunes, and temperate/warm sub-Neptunes, to test how population-level chemical inferences depend on retrieval assumptions. Free-chemistry retrievals show a visually non-monotonic C/O-$T_{eq}$ distribution, but this apparent pattern is not statistically robust and is sensitive to sample composition. When molecular abundances are constrained by a grid of disequilibrium models, the inferred C/O distribution becomes more restricted, showing that demographic chemical trends can depend strongly on the adopted retrieval parameterization. Several hot Jupiters converge to low C/O ($\leq$ 0.05), whereas colder, cloudy planets retain broad posteriors that reflect limited information content of their spectra. Our results suggest that population-level chemical trends inferred from free-chemistry retrievals should be interpreted with caution unless sample selection, residual structure, prior sensitivity, and chemical assumptions are explicitly tested.

==> legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
